Dynamic realization of miscellaneous profile services in elastic optical networks using spectrum partitioning

Optical backbone networks are required to be highly dynamic in supporting requests with flexible bandwidth granularities to cope with the demands of new broadband wireless and fixed access networks. To provide this flexibility, services are offered by taking requested bandwidth profile into consideration, instead of assigning a fixed amount of bandwidth to each request. New techniques are developed for the resource management of the elastic optical networks to realize services with a specified bandwidth profile, consisting of minimum, average, and maximum required number of spectrum slots, in addition to holding time. In this work, two new schemes are proposed to realize such services, exploiting a probabilistic spectrum partitioning approach. This new probabilistic spectrum partitioning scheme is devised to enhance the chance of accommodating requests and consequently lower request blocking probability. It enforces different probabilities to contributing spectrum partitions in a certain service realization. Taking advantage of this probabilistic spectrum partitioning and a profile-based routing, we introduce two multistage spectrum assignment methods to make a certain lightpath meet the requested service profile constraints, considering the time-weighted average of the assigned spectrum slots. The results indicate that our algorithms can successfully realize the requests with the probability of 0.993 for the offered loads less than 400 erlang.

==> edges.csv <==
u,	        v,      label,         lw,              color ,                                   position,						distance	
7,          5,        115,           .9,             black ,                           	   above left,						0.1mm
5,          2,        279,           .9,             black ,                           	  above left,						0.1mm
1,          2,        37,             .9,             black ,                           	 above left,						0.1mm
9,          7,        306 ,          .9,             black ,                          	 above right,						0.1mm
8,		  5,        121,		    .9,			black,						 left,								0.1mm
8,          7,        161,		    .9,			black,					       right,								0.1mm
8,          9,        295,		    .9,			black,						above ,							0.1mm
4,		  8,		  220,		    .9,	 		black,						above,								0.1mm
4,		  2,        37,             .9,              black,						below left,							0.1mm
3,          1,        41,		    .9,			black,						left,								0.1mm
3,          4,        84,		    .9,			black,						above left,							0.1mm
3,		  6,		  182,		    .9,			black,						below left,							0.1mm
6,		  8,		  314,		    .9,			black,						below right,						0.1mm
6,		10,		  353,		    .9,			black,						below right,						0.1mm
10,		9,		  173,		   .9,			black,						         right,						0.15mm
10,		8,		  257,		   .9,			black,						above right,						0.1mm
11,		6,		  207,		   .9,			black,						below left,							0.1mm
12,		11,		  87,		   .9,			black,						   below,							0.2mm	
14,		12,		 146,		   .9,			black,						below ,  							0.1mm
13,		14,		 181,		   .9,			black,						above right,						0.1mm
13,		11,		189,		   .9,			black,						below,								0.1mm
13,		10,		275,		   .9,			black,						below right,						0.1mm
13,		6,		224,		   .9,			black,						below,								0.1mm

==> manifest.txt <==
% Copyright 2019-2020 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-sc-template.pdf
  PDF output of the above template

cas-dc-template.tex
  TeX template 

cas-dc-template.pdf
  PDF output of the above template

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

Directory figs/

Dummy figures used in the template files.

  Fig1.pdf
  Fig2.pdf
  Fig3.pdf
  grabs.pdf
  pic1.pdf

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



==> vertices.csv <==

	id,			 x, 			y ,			size,			color,                                    			IdAsLabel			
	7, 			6, 			8, 			.4 ,				blue!20!white ,								true 				
	5, 		     4,			7, 			.4 , 			blue!20!white ,								true 				
	2, 			1, 			5, 			.4 ,				blue!20!white , 		                                 true                  
	1,             0,              4,             .4 ,                blue!20!white  ,                                          true                    
	9,            8,               6,             .4 ,                 blue!20!white  ,                                          true                  
	8,		    4.5,  		5,			.4,				 blue!20!white ,                                           true
	4,			2,			4,			.4,				 blue!20!white ,								   true
	3,		    0.5,		     3,			.4,				 blue!20!white ,								    true
	6,		      2,			2,			.4,				blue!20!white ,									true
    10,		    7.5,			4,		     .4,				 blue!20!white ,									true
    11,		    3,		     0,			.4,				blue!20!white ,									true
    12,		    4.75,		   -0.25,		.4,				blue!20!white ,								 true
    14,		   7,		   -0.15,		.4,				blue!20!white ,									true
    13,		  6,				1.5,			.4,				blue!20!white ,								true





